FEASTS Combined with Interferometry (II): Significantly Changed HI Surface Densities and Even More Inefficient Star Formation in Galaxy Outer Disks

We update the HI surface density measurements for a subset of 17 THINGS galaxies by dealing with the short-spacing problem of the original VLA HI images. It is the same sample that Bigiel et al. (2010) used to study the relation between HI surface densities and star formation rate surface densities in galaxy outer disks, which are beyond the optical radius r25. For ten galaxies, the update is based on combining original THINGS VLA HI images with HI images taken by the single-dish FAST in the FEASTS program. The median increment of HI surface densities in outer disks is 0.15 to 0.4 dex at a given new HI surface density. Several galaxies change significantly in the shape of radial profiles HI surface densities, and seven galaxies are now more than 1-$\sigma$ below the HI size-mass relation. We update the HI star formation laws in outer disks. The median relation between HI surface densities and star formation rate surface densities based on pixelwise measurements shifts downward by around 0.15 dex because the HI surface density values shift rightward, and the scatter increases significantly. The scatter of the relation, indicating the star forming efficiency, exhibits a much stronger positive correlation with the stellar mass surface density than before. Thus, detecting the previously missed, diffuse HI due to short-spacing problem of the VLA observation is important in revealing the true condition and variation of star formation possibly regulated by stellar feedbacks in localized environment of outer disks.

==> figlist.txt <==
../plot/workflow.png
../plot/atlas/628_NHI_prof.pdf 
../plot/atlas/925_NHI_prof.pdf 
../plot/atlas/2841_NHI_prof.pdf
../plot/atlas/3198_NHI_prof.pdf
../plot/atlas/2903_NHI_prof.pdf
../plot/atlas/3521_NHI_prof.pdf
../plot/atlas/5055_NHI_prof.pdf
../plot/atlas/5194_NHI_prof.pdf
../plot/atlas/5457_NHI_prof.pdf
../plot/atlas/7331_NHI_prof.pdf
../plot/atlas/2403_NHI_prof.pdf
../plot/atlas/3621_NHI_prof.pdf
../plot/atlas/5236_NHI_prof.pdf
../plot/SigHI_dif.pdf
../plot/sfl.15arcsec_con.pdf
../plot/sfl.15arcsec_med.pdf
../plot/sfl.1000pc_con.pdf
../plot/sfl.1000pc_med.pdf
../plot/sfl_rprof.pdf
../plot/esfl_rprof.pdf
../plot/eSFL_pix_comb.pdf
../plot/eSFL_pix_comb_SFE.pdf
../plot/eSFL_pix_w08.pdf
../plot/eSFL_pix_w08_SFE.pdf
../plot/MD.pdf
../plot/fig/pdisk2d2_dif_NHI_ref.pdf
../plot/fig/pdisk2d2hsn_dif_NHI.pdf
../plot/fig/pdisk2d2nsn_dif_NHI.pdf
../plot/fig/pdisk2d2lsn4_dif_NHI.pdf
../plot/fig/pdisk2d2lsn3_dif_NHI.pdf
../plot/fig/pdisk2d2lsn2_dif_NHI.pdf
../plot/fig/pdisk2d2lsn_dif_NHI.pdf
../plot/fig/pdisk1d8_dif_NHI.pdf
../plot/fig/pdisk2d0_dif_NHI.pdf
../plot/fig/pdisk2d2_dif_NHI.pdf
../plot/fig/pdisk2d5_dif_NHI.pdf
../plot/fig/pdisk2d8_dif_NHI.pdf
../plot/fig/pdisk3d2_dif_NHI.pdf
../plot/fig/pdisk2d2_NHI_prof.pdf
../plot/fig/pdisk2d2lsn_NHI_prof.pdf
../plot/fig/pdisk1d8_NHI_prof.pdf
../plot/fig/pdisk3d2_NHI_prof.pdf
../plot/mom2/N628.msc.imc.imc.mom0.pdf 
../plot/mom2/N628.msc.imc.reg.mom0.pdf 
../plot/mom2/N628.msc.imc.comb.mom0.pdf 
../plot/mom2/N925.msc.imc.imc.mom0.pdf 
../plot/mom2/N925.msc.imc.reg.mom0.pdf 
../plot/mom2/N925.msc.imc.comb.mom0.pdf 
../plot/mom2/N2841.msc.imc.imc.mom0.pdf 
../plot/mom2/N2841.msc.imc.reg.mom0.pdf 
../plot/mom2/N2841.msc.imc.comb.mom0.pdf 
../plot/mom2/N2903.msc.imc.imc.mom0.pdf 
../plot/mom2/N2903.msc.imc.reg.mom0.pdf 
../plot/mom2/N2903.msc.imc.comb.mom0.pdf 
../plot/mom2/N3198.msc.imc.imc.mom0.pdf 
../plot/mom2/N3198.msc.imc.reg.mom0.pdf 
../plot/mom2/N3198.msc.imc.comb.mom0.pdf 
../plot/mom2/N3521.msc.imc.imc.mom0.pdf 
../plot/mom2/N3521.msc.imc.reg.mom0.pdf 
../plot/mom2/N3521.msc.imc.comb.mom0.pdf 
../plot/mom2/N5055.msc.imc.imc.mom0.pdf 
../plot/mom2/N5055.msc.imc.reg.mom0.pdf 
../plot/mom2/N5055.msc.imc.comb.mom0.pdf 
../plot/mom2/N5194.msc.imc.imc.mom0.pdf 
../plot/mom2/N5194.msc.imc.reg.mom0.pdf 
../plot/mom2/N5194.msc.imc.comb.mom0.pdf 
../plot/mom2/N5457.mskmsc.imc.imc.mom0.pdf 
../plot/mom2/N5457.mskmsc.imc.reg.mom0.pdf 
../plot/mom2/N5457.mskmsc.imc.comb.mom0.pdf 
../plot/mom2/N7331.mskna.imc.imc.mom0.pdf 
../plot/mom2/N7331.mskna.imc.reg.mom0.pdf 
../plot/mom2/N7331.mskna.imc.comb.mom0.pdf 









==> runlatex.txt <==
 pdflatex sfout
 bibtex sfout
 pdflatex sfout
 pdflatex sfout

